Bayesian Cooperative Localization Using Received Signal Strength With Unknown Path Loss Exponent: Message Passing Approaches

We propose a Bayesian framework for the received-signal-strength-based cooperative localization problem with unknown path loss exponent. Our purpose is to infer the marginal posterior of each unknown parameter: the position or the path loss exponent. This probabilistic inference problem is solved using message passing algorithms that update messages and beliefs iteratively. To enable the numerical tractability, we combine the variable discretization and Monte-Carlo-based numerical approximation schemes. To further improve computational efficiency, we develop an auxiliary importance sampler that updates the beliefs with the help of an auxiliary variable. To sample from a normalized likelihood function, which is an important ingredient of the proposed auxiliary importance sampler, we develop a stochastic sampling strategy that mathematically interprets and corrects an existing heuristic strategy. The proposed message passing algorithms are analyzed systematically in terms of computational complexity, demonstrating the computational efficiency of the proposed auxiliary importance sampler. Various simulations are conducted to validate the overall good performance of the proposed algorithms.

==> agent.txt <==
x	y
8.318573	12.067195
7.000000	28.000000
10.985717	2.504516
15.000000	33.000000
14.071792	18.409607
18.502847	3.062930
20.322322	31.614010
20.671522	13.566139
28.442789	24.064806
28.936394	9.749019


==> anchor.txt <==
x	y
12.000000	10.000000
25.000000	10.000000
17.928932	17.928932
12.000000	25.000000
25.000000	25.000000


==> f_alpha_1.txt <==
x	y
1.502252	0.000000
1.506757	0.000000
1.511261	0.000000
1.515766	0.000000
1.520270	0.000000
1.524775	0.000000
1.529279	0.000000
1.533784	0.000000
1.538288	0.000000
1.542793	0.000000
1.547297	0.000000
1.551802	0.000000
1.556306	0.000000
1.560811	0.000000
1.565315	0.000000
1.569820	0.000000
1.574324	0.000000
1.578829	0.000000
1.583333	0.000000
1.587838	0.000000
1.592342	0.000000
1.596847	0.000000
1.601351	0.000000
1.605856	0.000000
1.610360	0.000000
1.614865	0.000000
1.619369	0.000000
1.623874	0.000000
1.628378	0.000000
1.632883	0.000000
1.637387	0.000000
1.641892	0.000000
1.646396	0.000000
1.650901	0.000000
1.655405	0.000000
1.659910	0.000000
1.664414	0.000000
1.668919	0.000000
1.673423	0.000000
1.677928	0.000000
1.682432	0.000000
1.686937	0.000000
1.691441	0.000000
1.695946	0.000000
1.700450	0.000000
1.704955	0.000000
1.709459	0.000000
1.713964	0.000000
1.718468	0.000000
1.722973	0.000000
1.727477	0.000000
1.731982	0.000000
1.736486	0.000000
1.740991	0.000000
1.745495	0.000000
1.750000	0.000000
1.754505	0.000000
1.759009	0.000000
1.763514	0.000000
1.768018	0.000000
1.772523	0.000000
1.777027	0.000000
1.781532	0.000000
1.786036	0.000000
1.790541	0.000000
1.795045	0.000000
1.799550	0.000000
1.804054	0.000000
1.808559	0.000000
1.813063	0.000000
1.817568	0.000000
1.822072	0.000000
1.826577	0.000000
1.831081	0.000000
1.835586	0.000000
1.840090	0.000000
1.844595	0.000000
1.849099	0.000000
1.853604	0.000000
1.858108	0.000000
1.862613	0.000000
1.867117	0.000000
1.871622	0.000000
1.876126	0.000000
1.880631	0.000000
1.885135	0.000000
1.889640	0.000000
1.894144	0.000000
1.898649	0.000000
1.903153	0.000000
1.907658	0.000000
1.912162	0.000000
1.916667	0.000000
1.921171	0.000000
1.925676	0.000000
1.930180	0.000000
1.934685	0.000000
1.939189	0.000000
1.943694	0.000000
1.948198	0.000000
1.952703	0.000000
1.957207	0.000000
1.961712	0.000000
1.966216	0.000000
1.970721	0.000000
1.975225	0.000000
1.979730	0.000000
1.984234	0.000000
1.988739	0.000000
1.993243	0.000000
1.997748	0.000000
2.002252	0.000000
2.006757	0.000000
2.011261	0.000000
2.015766	0.000000
2.020270	0.000000
2.024775	0.000000
2.029279	0.000000
2.033784	0.000000
2.038288	0.000000
2.042793	0.000000
2.047297	0.000000
2.051802	0.000000
2.056306	0.000000
2.060811	0.000000
2.065315	0.000000
2.069820	0.000000
2.074324	0.000000
2.078829	0.000000
2.083333	0.000000
2.087838	0.000000
2.092342	0.000000
2.096847	0.000000
2.101351	0.000000
2.105856	0.000000
2.110360	0.000000
2.114865	0.000000
2.119369	0.000000
2.123874	0.000000
2.128378	0.000000
2.132883	0.000000
2.137387	0.000000
2.141892	0.000000
2.146396	0.000000
2.150901	0.000000
2.155405	0.000000
2.159910	0.000000
2.164414	0.000000
2.168919	0.000000
2.173423	0.000000
2.177928	0.000000
2.182432	0.000000
2.186937	0.000000
2.191441	0.000000
2.195946	0.000000
2.200450	0.000000
2.204955	0.000000
2.209459	0.000000
2.213964	0.000000
2.218468	0.000000
2.222973	0.000000
2.227477	0.000000
2.231982	0.000000
2.236486	0.000000
2.240991	0.000000
2.245495	0.000000
2.250000	0.000000
2.254505	0.000000
2.259009	0.000000
2.263514	0.000000
2.268018	0.000000
2.272523	0.000000
2.277027	0.000000
2.281532	0.000000
2.286036	0.000000
2.290541	0.000000
2.295045	0.000000
2.299550	0.000000
2.304054	0.000000
2.308559	0.000000
2.313063	0.000000
2.317568	0.000000
2.322072	0.000000
2.326577	0.000000
2.331081	0.000000
2.335586	0.000000
2.340090	0.000000
2.344595	0.000000
2.349099	0.000000
2.353604	0.000000
2.358108	0.000000
2.362613	0.000000
2.367117	0.000000
2.371622	0.000000
2.376126	0.000000
2.380631	0.000000
2.385135	0.000000
2.389640	0.000000
2.394144	0.000000
2.398649	0.000000
2.403153	0.000000
2.407658	0.000000
2.412162	0.000000
2.416667	0.000000
2.421171	0.000000
2.425676	0.000000
2.430180	0.000000
2.434685	0.000000
2.439189	0.000000
2.443694	0.000000
2.448198	0.000000
2.452703	0.000000
2.457207	0.000000
2.461712	0.000000
2.466216	0.000000
2.470721	0.000000
2.475225	0.000000
2.479730	0.000000
2.484234	0.000000
2.488739	0.000000
2.493243	0.000000
2.497748	0.000000
2.502252	0.000000
2.506757	0.000000
2.511261	0.000000
2.515766	0.000000
2.520270	0.000000
2.524775	0.000000
2.529279	0.000000
2.533784	0.000000
2.538288	0.000000
2.542793	0.000000
2.547297	0.000000
2.551802	0.000000
2.556306	0.000000
2.560811	0.000000
2.565315	0.000000
2.569820	0.000000
2.574324	0.000000
2.578829	0.000000
2.583333	0.000000
2.587838	0.000000
2.592342	0.000000
2.596847	0.000000
2.601351	0.000000
2.605856	0.000000
2.610360	0.000000
2.614865	0.000000
2.619369	0.000000
2.623874	0.000000
2.628378	0.000000
2.632883	0.000000
2.637387	0.000000
2.641892	0.000000
2.646396	0.000000
2.650901	0.000000
2.655405	0.000000
2.659910	0.000000
2.664414	0.000000
2.668919	0.000000
2.673423	0.000000
2.677928	0.000000
2.682432	0.000000
2.686937	0.000000
2.691441	0.000000
2.695946	0.000000
2.700450	0.000000
2.704955	0.000000
2.709459	0.000000
2.713964	0.000000
2.718468	0.000000
2.722973	0.000000
2.727477	0.000000
2.731982	0.000000
2.736486	0.000000
2.740991	0.000000
2.745495	0.000000
2.750000	0.000000
2.754505	0.000000
2.759009	0.000000
2.763514	0.000000
2.768018	0.000000
2.772523	0.000000
2.777027	0.000000
2.781532	0.000000
2.786036	0.000000
2.790541	0.000000
2.795045	0.000000
2.799550	0.000000
2.804054	0.000000
2.808559	0.000000
2.813063	0.000000
2.817568	0.000000
2.822072	0.000000
2.826577	0.000000
2.831081	0.000000
2.835586	0.000000
2.840090	0.000000
2.844595	0.000000
2.849099	0.000000
2.853604	0.000000
2.858108	0.000000
2.862613	0.000000
2.867117	0.000000
2.871622	0.000000
2.876126	0.000000
2.880631	0.000000
2.885135	0.000000
2.889640	0.000000
2.894144	0.000000
2.898649	0.000000
2.903153	0.000000
2.907658	0.000000
2.912162	0.000000
2.916667	0.000000
2.921171	0.000000
2.925676	0.000000
2.930180	0.000000
2.934685	0.000000
2.939189	0.000000
2.943694	0.000000
2.948198	0.000000
2.952703	0.000000
2.957207	0.000000
2.961712	0.000000
2.966216	0.000000
2.970721	0.000000
2.975225	0.000000
2.979730	0.000000
2.984234	0.000000
2.988739	0.000000
2.993243	0.000000
2.997748	0.000000
3.002252	0.000000
3.006757	0.000000
3.011261	0.000000
3.015766	0.000000
3.020270	0.000000
3.024775	0.000000
3.029279	0.000000
3.033784	0.000000
3.038288	0.000000
3.042793	0.000000
3.047297	0.000000
3.051802	0.000000
3.056306	0.000000
3.060811	0.000000
3.065315	0.000000
3.069820	0.024667
3.074324	0.024667
3.078829	0.024667
3.083333	0.024667
3.087838	0.024667
3.092342	0.024667
3.096847	0.024667
3.101351	0.024667
3.105856	0.049333
3.110360	0.049333
3.114865	0.123333
3.119369	0.172667
3.123874	0.222000
3.128378	0.246667
3.132883	0.271333
3.137387	0.345333
3.141892	0.419333
3.146396	0.419333
3.150901	0.493333
3.155405	0.493333
3.159910	0.518000
3.164414	0.616667
3.168919	0.666000
3.173423	0.838667
3.177928	0.937333
3.182432	1.011333
3.186937	1.134667
3.191441	1.233333
3.195946	1.406000
3.200450	1.628000
3.204955	1.825333
3.209459	2.195333
3.213964	2.343333
3.218468	2.442000
3.222973	2.639333
3.227477	3.009333
3.231982	3.132667
3.236486	3.428667
3.240991	3.552000
3.245495	3.478000
3.250000	3.527333
3.254505	3.897333
3.259009	4.168667
3.263514	4.637333
3.268018	4.785333
3.272523	4.933333
3.277027	5.130667
3.281532	5.525333
3.286036	5.920000
3.290541	6.191333
3.295045	6.068000
3.299550	6.339333
3.304054	6.216000
3.308559	6.043333
3.313063	6.043333
3.317568	5.870667
3.322072	5.599333
3.326577	5.451333
3.331081	5.180000
3.335586	5.254000
3.340090	4.785333
3.344595	4.588000
3.349099	4.538667
3.353604	4.440000
3.358108	4.267333
3.362613	4.094667
3.367117	3.798667
3.371622	3.626000
3.376126	3.231333
3.380631	3.182000
3.385135	2.935333
3.389640	2.664000
3.394144	2.417333
3.398649	2.318667
3.403153	2.072000
3.407658	2.022667
3.412162	1.874667
3.416667	1.726667
3.421171	1.578667
3.425676	1.455333
3.430180	1.332000
3.434685	1.258000
3.439189	1.060667
3.443694	0.937333
3.448198	0.838667
3.452703	0.740000
3.457207	0.641333
3.461712	0.493333
3.466216	0.419333
3.470721	0.419333
3.475225	0.370000
3.479730	0.296000
3.484234	0.296000
3.488739	0.222000
3.493243	0.172667
3.497748	0.172667
3.502252	0.222000
3.506757	0.172667
3.511261	0.123333
3.515766	0.172667
3.520270	0.148000
3.524775	0.148000
3.529279	0.148000
3.533784	0.172667
3.538288	0.148000
3.542793	0.123333
3.547297	0.123333
3.551802	0.123333
3.556306	0.074000
3.560811	0.074000
3.565315	0.074000
3.569820	0.074000
3.574324	0.049333
3.578829	0.049333
3.583333	0.024667
3.587838	0.024667
3.592342	0.024667
3.596847	0.024667
3.601351	0.024667
3.605856	0.024667
3.610360	0.024667
3.614865	0.000000
3.619369	0.000000
3.623874	0.000000
3.628378	0.000000
3.632883	0.000000
3.637387	0.000000
3.641892	0.000000
3.646396	0.000000
3.650901	0.000000
3.655405	0.000000
3.659910	0.000000
3.664414	0.000000
3.668919	0.000000
3.673423	0.000000
3.677928	0.000000
3.682432	0.000000
3.686937	0.000000
3.691441	0.000000
3.695946	0.000000
3.700450	0.000000
3.704955	0.000000
3.709459	0.000000
3.713964	0.000000
3.718468	0.000000
3.722973	0.000000
3.727477	0.000000
3.731982	0.000000
3.736486	0.000000
3.740991	0.000000
3.745495	0.000000
3.750000	0.000000
3.754505	0.000000
3.759009	0.000000
3.763514	0.000000
3.768018	0.000000
3.772523	0.000000
3.777027	0.000000
3.781532	0.000000
3.786036	0.000000
3.790541	0.000000
3.795045	0.000000
3.799550	0.000000
3.804054	0.000000
3.808559	0.000000
3.813063	0.000000
3.817568	0.000000
3.822072	0.000000
3.826577	0.000000
3.831081	0.000000
3.835586	0.000000
3.840090	0.000000
3.844595	0.000000
3.849099	0.000000
3.853604	0.000000
3.858108	0.000000
3.862613	0.000000
3.867117	0.000000
3.871622	0.000000
3.876126	0.000000
3.880631	0.000000
3.885135	0.000000
3.889640	0.000000
3.894144	0.000000
3.898649	0.000000
3.903153	0.000000
3.907658	0.000000
3.912162	0.000000
3.916667	0.000000
3.921171	0.000000
3.925676	0.000000
3.930180	0.000000
3.934685	0.000000
3.939189	0.000000
3.943694	0.000000
3.948198	0.000000
3.952703	0.000000
3.957207	0.000000
3.961712	0.000000
3.966216	0.000000
3.970721	0.000000
3.975225	0.000000
3.979730	0.000000
3.984234	0.000000
3.988739	0.000000
3.993243	0.000000
3.997748	0.000000
4.002252	0.000000
4.006757	0.000000
4.011261	0.000000
4.015766	0.000000
4.020270	0.000000
4.024775	0.000000
4.029279	0.000000
4.033784	0.000000
4.038288	0.000000
4.042793	0.000000
4.047297	0.000000
4.051802	0.000000
4.056306	0.000000
4.060811	0.000000
4.065315	0.000000
4.069820	0.000000
4.074324	0.000000
4.078829	0.000000
4.083333	0.000000
4.087838	0.000000
4.092342	0.000000
4.096847	0.000000
4.101351	0.000000
4.105856	0.000000
4.110360	0.000000
4.114865	0.000000
4.119369	0.000000
4.123874	0.000000
4.128378	0.000000
4.132883	0.000000
4.137387	0.000000
4.141892	0.000000
4.146396	0.000000
4.150901	0.000000
4.155405	0.000000
4.159910	0.000000
4.164414	0.000000
4.168919	0.000000
4.173423	0.000000
4.177928	0.000000
4.182432	0.000000
4.186937	0.000000
4.191441	0.000000
4.195946	0.000000
4.200450	0.000000
4.204955	0.000000
4.209459	0.000000
4.213964	0.000000
4.218468	0.000000
4.222973	0.000000
4.227477	0.000000
4.231982	0.000000
4.236486	0.000000
4.240991	0.000000
4.245495	0.000000
4.250000	0.000000
4.254505	0.000000
4.259009	0.000000
4.263514	0.000000
4.268018	0.000000
4.272523	0.000000
4.277027	0.000000
4.281532	0.000000
4.286036	0.000000
4.290541	0.000000
4.295045	0.000000
4.299550	0.000000
4.304054	0.000000
4.308559	0.000000
4.313063	0.000000
4.317568	0.000000
4.322072	0.000000
4.326577	0.000000
4.331081	0.000000
4.335586	0.000000
4.340090	0.000000
4.344595	0.000000
4.349099	0.000000
4.353604	0.000000
4.358108	0.000000
4.362613	0.000000
4.367117	0.000000
4.371622	0.000000
4.376126	0.000000
4.380631	0.000000
4.385135	0.000000
4.389640	0.000000
4.394144	0.000000
4.398649	0.000000
4.403153	0.000000
4.407658	0.000000
4.412162	0.000000
4.416667	0.000000
4.421171	0.000000
4.425676	0.000000
4.430180	0.000000
4.434685	0.000000
4.439189	0.000000
4.443694	0.000000
4.448198	0.000000
4.452703	0.000000
4.457207	0.000000
4.461712	0.000000
4.466216	0.000000
4.470721	0.000000
4.475225	0.000000
4.479730	0.000000
4.484234	0.000000
4.488739	0.000000
4.493243	0.000000
4.497748	0.000000
4.502252	0.000000
4.506757	0.000000
4.511261	0.000000
4.515766	0.000000
4.520270	0.000000
4.524775	0.000000
4.529279	0.000000
4.533784	0.000000
4.538288	0.000000
4.542793	0.000000
4.547297	0.000000
4.551802	0.000000
4.556306	0.000000
4.560811	0.000000
4.565315	0.000000
4.569820	0.000000
4.574324	0.000000
4.578829	0.000000
4.583333	0.000000
4.587838	0.000000
4.592342	0.000000
4.596847	0.000000
4.601351	0.000000
4.605856	0.000000
4.610360	0.000000
4.614865	0.000000
4.619369	0.000000
4.623874	0.000000
4.628378	0.000000
4.632883	0.000000
4.637387	0.000000
4.641892	0.000000
4.646396	0.000000
4.650901	0.000000
4.655405	0.000000
4.659910	0.000000
4.664414	0.000000
4.668919	0.000000
4.673423	0.000000
4.677928	0.000000
4.682432	0.000000
4.686937	0.000000
4.691441	0.000000
4.695946	0.000000
4.700450	0.000000
4.704955	0.000000
4.709459	0.000000
4.713964	0.000000
4.718468	0.000000
4.722973	0.000000
4.727477	0.000000
4.731982	0.000000
4.736486	0.000000
4.740991	0.000000
4.745495	0.000000
4.750000	0.000000
4.754505	0.000000
4.759009	0.000000
4.763514	0.000000
4.768018	0.000000
4.772523	0.000000
4.777027	0.000000
4.781532	0.000000
4.786036	0.000000
4.790541	0.000000
4.795045	0.000000
4.799550	0.000000
4.804054	0.000000
4.808559	0.000000
4.813063	0.000000
4.817568	0.000000
4.822072	0.000000
4.826577	0.000000
4.831081	0.000000
4.835586	0.000000
4.840090	0.000000
4.844595	0.000000
4.849099	0.000000
4.853604	0.000000
4.858108	0.000000
4.862613	0.000000
4.867117	0.000000
4.871622	0.000000
4.876126	0.000000
4.880631	0.000000
4.885135	0.000000
4.889640	0.000000
4.894144	0.000000
4.898649	0.000000
4.903153	0.000000
4.907658	0.000000
4.912162	0.000000
4.916667	0.000000
4.921171	0.000000
4.925676	0.000000
4.930180	0.000000
4.934685	0.000000
4.939189	0.000000
4.943694	0.000000
4.948198	0.000000
4.952703	0.000000
4.957207	0.000000
4.961712	0.000000
4.966216	0.000000
4.970721	0.000000
4.975225	0.000000
4.979730	0.000000
4.984234	0.000000
4.988739	0.000000
4.993243	0.000000
4.997748	0.000000
5.002252	0.000000
5.006757	0.000000
5.011261	0.000000
5.015766	0.000000
5.020270	0.000000
5.024775	0.000000
5.029279	0.000000
5.033784	0.000000
5.038288	0.000000
5.042793	0.000000
5.047297	0.000000
5.051802	0.000000
5.056306	0.000000
5.060811	0.000000
5.065315	0.000000
5.069820	0.000000
5.074324	0.000000
5.078829	0.000000
5.083333	0.000000
5.087838	0.000000
5.092342	0.000000
5.096847	0.000000
5.101351	0.000000
5.105856	0.000000
5.110360	0.000000
5.114865	0.000000
5.119369	0.000000
5.123874	0.000000
5.128378	0.000000
5.132883	0.000000
5.137387	0.000000
5.141892	0.000000
5.146396	0.000000
5.150901	0.000000
5.155405	0.000000
5.159910	0.000000
5.164414	0.000000
5.168919	0.000000
5.173423	0.000000
5.177928	0.000000
5.182432	0.000000
5.186937	0.000000
5.191441	0.000000
5.195946	0.000000
5.200450	0.000000
5.204955	0.000000
5.209459	0.000000
5.213964	0.000000
5.218468	0.000000
5.222973	0.000000
5.227477	0.000000
5.231982	0.000000
5.236486	0.000000
5.240991	0.000000
5.245495	0.000000
5.250000	0.000000
5.254505	0.000000
5.259009	0.000000
5.263514	0.000000
5.268018	0.000000
5.272523	0.000000
5.277027	0.000000
5.281532	0.000000
5.286036	0.000000
5.290541	0.000000
5.295045	0.000000
5.299550	0.000000
5.304054	0.000000
5.308559	0.000000
5.313063	0.000000
5.317568	0.000000
5.322072	0.000000
5.326577	0.000000
5.331081	0.000000
5.335586	0.000000
5.340090	0.000000
5.344595	0.000000
5.349099	0.000000
5.353604	0.000000
5.358108	0.000000
5.362613	0.000000
5.367117	0.000000
5.371622	0.000000
5.376126	0.000000
5.380631	0.000000
5.385135	0.000000
5.389640	0.000000
5.394144	0.000000
5.398649	0.000000
5.403153	0.000000
5.407658	0.000000
5.412162	0.000000
5.416667	0.000000
5.421171	0.000000
5.425676	0.000000
5.430180	0.000000
5.434685	0.000000
5.439189	0.000000
5.443694	0.000000
5.448198	0.000000
5.452703	0.000000
5.457207	0.000000
5.461712	0.000000
5.466216	0.000000
5.470721	0.000000
5.475225	0.000000
5.479730	0.000000
5.484234	0.000000
5.488739	0.000000
5.493243	0.000000
5.497748	0.000000
5.502252	0.000000
5.506757	0.000000
5.511261	0.000000
5.515766	0.000000
5.520270	0.000000
5.524775	0.000000
5.529279	0.000000
5.533784	0.000000
5.538288	0.000000
5.542793	0.000000
5.547297	0.000000
5.551802	0.000000
5.556306	0.000000
5.560811	0.000000
5.565315	0.000000
5.569820	0.000000
5.574324	0.000000
5.578829	0.000000
5.583333	0.000000
5.587838	0.000000
5.592342	0.000000
5.596847	0.000000
5.601351	0.000000
5.605856	0.000000
5.610360	0.000000
5.614865	0.000000
5.619369	0.000000
5.623874	0.000000
5.628378	0.000000
5.632883	0.000000
5.637387	0.000000
5.641892	0.000000
5.646396	0.000000
5.650901	0.000000
5.655405	0.000000
5.659910	0.000000
5.664414	0.000000
5.668919	0.000000
5.673423	0.000000
5.677928	0.000000
5.682432	0.000000
5.686937	0.000000
5.691441	0.000000
5.695946	0.000000
5.700450	0.000000
5.704955	0.000000
5.709459	0.000000
5.713964	0.000000
5.718468	0.000000
5.722973	0.000000
5.727477	0.000000
5.731982	0.000000
5.736486	0.000000
5.740991	0.000000
5.745495	0.000000
5.750000	0.000000
5.754505	0.000000
5.759009	0.000000
5.763514	0.000000
5.768018	0.000000
5.772523	0.000000
5.777027	0.000000
5.781532	0.000000
5.786036	0.000000
5.790541	0.000000
5.795045	0.000000
5.799550	0.000000
5.804054	0.000000
5.808559	0.000000
5.813063	0.000000
5.817568	0.000000
5.822072	0.000000
5.826577	0.000000
5.831081	0.000000
5.835586	0.000000
5.840090	0.000000
5.844595	0.000000
5.849099	0.000000
5.853604	0.000000
5.858108	0.000000
5.862613	0.000000
5.867117	0.000000
5.871622	0.000000
5.876126	0.000000
5.880631	0.000000
5.885135	0.000000
5.889640	0.000000
5.894144	0.000000
5.898649	0.000000
5.903153	0.000000
5.907658	0.000000
5.912162	0.000000
5.916667	0.000000
5.921171	0.000000
5.925676	0.000000
5.930180	0.000000
5.934685	0.000000
5.939189	0.000000
5.943694	0.000000
5.948198	0.000000
5.952703	0.000000
5.957207	0.000000
5.961712	0.000000
5.966216	0.000000
5.970721	0.000000
5.975225	0.000000
5.979730	0.000000
5.984234	0.000000
5.988739	0.000000
5.993243	0.000000
5.997748	0.000000


==> f_alpha_10.txt <==
x	y
1.502252	0.000000
1.506757	0.000000
1.511261	0.000000
1.515766	0.000000
1.520270	0.000000
1.524775	0.000000
1.529279	0.000000
1.533784	0.000000
1.538288	0.000000
1.542793	0.000000
1.547297	0.000000
1.551802	0.000000
1.556306	0.000000
1.560811	0.000000
1.565315	0.000000
1.569820	0.000000
1.574324	0.000000
1.578829	0.000000
1.583333	0.000000
1.587838	0.000000
1.592342	0.000000
1.596847	0.000000
1.601351	0.000000
1.605856	0.000000
1.610360	0.000000
1.614865	0.000000
1.619369	0.000000
1.623874	0.000000
1.628378	0.000000
1.632883	0.000000
1.637387	0.000000
1.641892	0.000000
1.646396	0.000000
1.650901	0.000000
1.655405	0.000000
1.659910	0.000000
1.664414	0.000000
1.668919	0.000000
1.673423	0.000000
1.677928	0.000000
1.682432	0.000000
1.686937	0.000000
1.691441	0.000000
1.695946	0.000000
1.700450	0.000000
1.704955	0.000000
1.709459	0.000000
1.713964	0.000000
1.718468	0.000000
1.722973	0.000000
1.727477	0.000000
1.731982	0.000000
1.736486	0.000000
1.740991	0.000000
1.745495	0.000000
1.750000	0.000000
1.754505	0.000000
1.759009	0.000000
1.763514	0.000000
1.768018	0.000000
1.772523	0.000000
1.777027	0.000000
1.781532	0.000000
1.786036	0.000000
1.790541	0.000000
1.795045	0.000000
1.799550	0.000000
1.804054	0.000000
1.808559	0.000000
1.813063	0.000000
1.817568	0.000000
1.822072	0.000000
1.826577	0.000000
1.831081	0.000000
1.835586	0.000000
1.840090	0.000000
1.844595	0.000000
1.849099	0.000000
1.853604	0.000000
1.858108	0.000000
1.862613	0.000000
1.867117	0.000000
1.871622	0.000000
1.876126	0.000000
1.880631	0.000000
1.885135	0.000000
1.889640	0.000000
1.894144	0.000000
1.898649	0.000000
1.903153	0.000000
1.907658	0.000000
1.912162	0.000000
1.916667	0.000000
1.921171	0.000000
1.925676	0.000000
1.930180	0.000000
1.934685	0.000000
1.939189	0.000000
1.943694	0.000000
1.948198	0.000000
1.952703	0.000000
1.957207	0.000000
1.961712	0.000000
1.966216	0.000000
1.970721	0.000000
1.975225	0.000000
1.979730	0.000000
1.984234	0.000000
1.988739	0.000000
1.993243	0.000000
1.997748	0.000000
2.002252	0.000000
2.006757	0.000000
2.011261	0.000000
2.015766	0.000000
2.020270	0.000000
2.024775	0.000000
2.029279	0.000000
2.033784	0.000000
2.038288	0.000000
2.042793	0.000000
2.047297	0.000000
2.051802	0.000000
2.056306	0.000000
2.060811	0.000000
2.065315	0.000000
2.069820	0.000000
2.074324	0.000000
2.078829	0.000000
2.083333	0.000000
2.087838	0.000000
2.092342	0.000000
2.096847	0.000000
2.101351	0.000000
2.105856	0.000000
2.110360	0.000000
2.114865	0.000000
2.119369	0.000000
2.123874	0.000000
2.128378	0.000000
2.132883	0.000000
2.137387	0.000000
2.141892	0.000000
2.146396	0.000000
2.150901	0.000000
2.155405	0.000000
2.159910	0.000000
2.164414	0.000000
2.168919	0.000000
2.173423	0.000000
2.177928	0.000000
2.182432	0.000000
2.186937	0.000000
2.191441	0.000000
2.195946	0.000000
2.200450	0.000000
2.204955	0.000000
2.209459	0.000000
2.213964	0.000000
2.218468	0.000000
2.222973	0.000000
2.227477	0.000000
2.231982	0.000000
2.236486	0.000000
2.240991	0.000000
2.245495	0.000000
2.250000	0.000000
2.254505	0.000000
2.259009	0.000000
2.263514	0.000000
2.268018	0.000000
2.272523	0.000000
2.277027	0.000000
2.281532	0.000000
2.286036	0.000000
2.290541	0.000000
2.295045	0.000000
2.299550	0.000000
2.304054	0.000000
2.308559	0.000000
2.313063	0.000000
2.317568	0.000000
2.322072	0.000000
2.326577	0.000000
2.331081	0.000000
2.335586	0.000000
2.340090	0.000000
2.344595	0.000000
2.349099	0.000000
2.353604	0.000000
2.358108	0.000000
2.362613	0.000000
2.367117	0.000000
2.371622	0.000000
2.376126	0.000000
2.380631	0.000000
2.385135	0.000000
2.389640	0.000000
2.394144	0.000000
2.398649	0.000000
2.403153	0.000000
2.407658	0.000000
2.412162	0.000000
2.416667	0.000000
2.421171	0.000000
2.425676	0.000000
2.430180	0.000000
2.434685	0.000000
2.439189	0.000000
2.443694	0.000000
2.448198	0.000000
2.452703	0.000000
2.457207	0.000000
2.461712	0.000000
2.466216	0.000000
2.470721	0.000000
2.475225	0.000000
2.479730	0.000000
2.484234	0.000000
2.488739	0.000000
2.493243	0.000000
2.497748	0.000000
2.502252	0.000000
2.506757	0.000000
2.511261	0.000000
2.515766	0.000000
2.520270	0.000000
2.524775	0.000000
2.529279	0.000000
2.533784	0.000000
2.538288	0.000000
2.542793	0.000000
2.547297	0.000000
2.551802	0.000000
2.556306	0.000000
2.560811	0.000000
2.565315	0.000000
2.569820	0.000000
2.574324	0.000000
2.578829	0.000000
2.583333	0.000000
2.587838	0.000000
2.592342	0.000000
2.596847	0.000000
2.601351	0.000000
2.605856	0.000000
2.610360	0.000000
2.614865	0.000000
2.619369	0.000000
2.623874	0.000000
2.628378	0.000000
2.632883	0.000000
2.637387	0.000000
2.641892	0.000000
2.646396	0.000000
2.650901	0.000000
2.655405	0.000000
2.659910	0.000000
2.664414	0.000000
2.668919	0.000000
2.673423	0.000000
2.677928	0.000000
2.682432	0.000000
2.686937	0.000000
2.691441	0.000000
2.695946	0.000000
2.700450	0.000000
2.704955	0.000000
2.709459	0.000000
2.713964	0.000000
2.718468	0.000000
2.722973	0.000000
2.727477	0.000000
2.731982	0.000000
2.736486	0.000000
2.740991	0.000000
2.745495	0.000000
2.750000	0.000000
2.754505	0.000000
2.759009	0.000000
2.763514	0.000000
2.768018	0.000000
2.772523	0.000000
2.777027	0.000000
2.781532	0.000000
2.786036	0.000000
2.790541	0.000000
2.795045	0.000000
2.799550	0.000000
2.804054	0.000000
2.808559	0.000000
2.813063	0.000000
2.817568	0.000000
2.822072	0.000000
2.826577	0.000000
2.831081	0.000000
2.835586	0.000000
2.840090	0.000000
2.844595	0.000000
2.849099	0.000000
2.853604	0.000000
2.858108	0.000000
2.862613	0.000000
2.867117	0.000000
2.871622	0.000000
2.876126	0.000000
2.880631	0.000000
2.885135	0.000000
2.889640	0.000000
2.894144	0.000000
2.898649	0.000000
2.903153	0.000000
2.907658	0.000000
2.912162	0.000000
2.916667	0.000000
2.921171	0.000000
2.925676	0.000000
2.930180	0.000000
2.934685	0.000000
2.939189	0.000000
2.943694	0.000000
2.948198	0.000000
2.952703	0.000000
2.957207	0.000000
2.961712	0.000000
2.966216	0.000000
2.970721	0.000000
2.975225	0.000000
2.979730	0.000000
2.984234	0.000000
2.988739	0.000000
2.993243	0.000000
2.997748	0.000000
3.002252	0.000000
3.006757	0.000000
3.011261	0.000000
3.015766	0.000000
3.020270	0.000000
3.024775	0.000000
3.029279	0.000000
3.033784	0.000000
3.038288	0.000000
3.042793	0.000000
3.047297	0.000000
3.051802	0.000000
3.056306	0.000000
3.060811	0.000000
3.065315	0.000000
3.069820	0.000000
3.074324	0.000000
3.078829	0.000000
3.083333	0.000000
3.087838	0.000000
3.092342	0.000000
3.096847	0.000000
3.101351	0.000000
3.105856	0.000000
3.110360	0.000000
3.114865	0.000000
3.119369	0.000000
3.123874	0.000000
3.128378	0.000000
3.132883	0.000000
3.137387	0.000000
3.141892	0.000000
3.146396	0.000000
3.150901	0.000000
3.155405	0.000000
3.159910	0.000000
3.164414	0.000000
3.168919	0.000000
3.173423	0.000000
3.177928	0.000000
3.182432	0.000000
3.186937	0.000000
3.191441	0.000000
3.195946	0.000000
3.200450	0.000000
3.204955	0.000000
3.209459	0.000000
3.213964	0.000000
3.218468	0.000000
3.222973	0.000000
3.227477	0.000000
3.231982	0.000000
3.236486	0.000000
3.240991	0.000000
3.245495	0.000000
3.250000	0.000000
3.254505	0.000000
3.259009	0.000000
3.263514	0.000000
3.268018	0.000000
3.272523	0.000000
3.277027	0.000000
3.281532	0.024667
3.286036	0.024667
3.290541	0.049333
3.295045	0.049333
3.299550	0.074000
3.304054	0.074000
3.308559	0.098667
3.313063	0.123333
3.317568	0.148000
3.322072	0.197333
3.326577	0.271333
3.331081	0.345333
3.335586	0.493333
3.340090	0.641333
3.344595	0.740000
3.349099	0.937333
3.353604	1.282667
3.358108	1.677333
3.362613	2.072000
3.367117	2.614667
3.371622	3.083333
3.376126	3.404000
3.380631	3.798667
3.385135	4.662000
3.389640	5.155333
3.394144	5.846000
3.398649	6.512000
3.403153	7.030000
3.407658	7.622000
3.412162	8.312667
3.416667	8.781333
3.421171	9.250000
3.425676	9.595333
3.430180	9.940667
3.434685	9.916000
3.439189	9.916000
3.443694	9.768000
3.448198	9.422667
3.452703	8.756667
3.457207	8.386667
3.461712	8.411333
3.466216	7.622000
3.470721	6.931333
3.475225	6.462667
3.479730	5.550000
3.484234	4.958000
3.488739	4.193333
3.493243	3.749333
3.497748	3.256000
3.502252	2.294000
3.506757	1.899333
3.511261	1.554000
3.515766	1.011333
3.520270	0.863333
3.524775	0.616667
3.529279	0.518000
3.533784	0.370000
3.538288	0.296000
3.542793	0.197333
3.547297	0.074000
3.551802	0.049333
3.556306	0.024667
3.560811	0.000000
3.565315	0.000000
3.569820	0.000000
3.574324	0.000000
3.578829	0.000000
3.583333	0.000000
3.587838	0.000000
3.592342	0.000000
3.596847	0.000000
3.601351	0.000000
3.605856	0.000000
3.610360	0.000000
3.614865	0.000000
3.619369	0.000000
3.623874	0.000000
3.628378	0.000000
3.632883	0.000000
3.637387	0.000000
3.641892	0.000000
3.646396	0.000000
3.650901	0.000000
3.655405	0.000000
3.659910	0.000000
3.664414	0.000000
3.668919	0.000000
3.673423	0.000000
3.677928	0.000000
3.682432	0.000000
3.686937	0.000000
3.691441	0.000000
3.695946	0.000000
3.700450	0.000000
3.704955	0.000000
3.709459	0.000000
3.713964	0.000000
3.718468	0.000000
3.722973	0.000000
3.727477	0.000000
3.731982	0.000000
3.736486	0.000000
3.740991	0.000000
3.745495	0.000000
3.750000	0.000000
3.754505	0.000000
3.759009	0.000000
3.763514	0.000000
3.768018	0.000000
3.772523	0.000000
3.777027	0.000000
3.781532	0.000000
3.786036	0.000000
3.790541	0.000000
3.795045	0.000000
3.799550	0.000000
3.804054	0.000000
3.808559	0.000000
3.813063	0.000000
3.817568	0.000000
3.822072	0.000000
3.826577	0.000000
3.831081	0.000000
3.835586	0.000000
3.840090	0.000000
3.844595	0.000000
3.849099	0.000000
3.853604	0.000000
3.858108	0.000000
3.862613	0.000000
3.867117	0.000000
3.871622	0.000000
3.876126	0.000000
3.880631	0.000000
3.885135	0.000000
3.889640	0.000000
3.894144	0.000000
3.898649	0.000000
3.903153	0.000000
3.907658	0.000000
3.912162	0.000000
3.916667	0.000000
3.921171	0.000000
3.925676	0.000000
3.930180	0.000000
3.934685	0.000000
3.939189	0.000000
3.943694	0.000000
3.948198	0.000000
3.952703	0.000000
3.957207	0.000000
3.961712	0.000000
3.966216	0.000000
3.970721	0.000000
3.975225	0.000000
3.979730	0.000000
3.984234	0.000000
3.988739	0.000000
3.993243	0.000000
3.997748	0.000000
4.002252	0.000000
4.006757	0.000000
4.011261	0.000000
4.015766	0.000000
4.020270	0.000000
4.024775	0.000000
4.029279	0.000000
4.033784	0.000000
4.038288	0.000000
4.042793	0.000000
4.047297	0.000000
4.051802	0.000000
4.056306	0.000000
4.060811	0.000000
4.065315	0.000000
4.069820	0.000000
4.074324	0.000000
4.078829	0.000000
4.083333	0.000000
4.087838	0.000000
4.092342	0.000000
4.096847	0.000000
4.101351	0.000000
4.105856	0.000000
4.110360	0.000000
4.114865	0.000000
4.119369	0.000000
4.123874	0.000000
4.128378	0.000000
4.132883	0.000000
4.137387	0.000000
4.141892	0.000000
4.146396	0.000000
4.150901	0.000000
4.155405	0.000000
4.159910	0.000000
4.164414	0.000000
4.168919	0.000000
4.173423	0.000000
4.177928	0.000000
4.182432	0.000000
4.186937	0.000000
4.191441	0.000000
4.195946	0.000000
4.200450	0.000000
4.204955	0.000000
4.209459	0.000000
4.213964	0.000000
4.218468	0.000000
4.222973	0.000000
4.227477	0.000000
4.231982	0.000000
4.236486	0.000000
4.240991	0.000000
4.245495	0.000000
4.250000	0.000000
4.254505	0.000000
4.259009	0.000000
4.263514	0.000000
4.268018	0.000000
4.272523	0.000000
4.277027	0.000000
4.281532	0.000000
4.286036	0.000000
4.290541	0.000000
4.295045	0.000000
4.299550	0.000000
4.304054	0.000000
4.308559	0.000000
4.313063	0.000000
4.317568	0.000000
4.322072	0.000000
4.326577	0.000000
4.331081	0.000000
4.335586	0.000000
4.340090	0.000000
4.344595	0.000000
4.349099	0.000000
4.353604	0.000000
4.358108	0.000000
4.362613	0.000000
4.367117	0.000000
4.371622	0.000000
4.376126	0.000000
4.380631	0.000000
4.385135	0.000000
4.389640	0.000000
4.394144	0.000000
4.398649	0.000000
4.403153	0.000000
4.407658	0.000000
4.412162	0.000000
4.416667	0.000000
4.421171	0.000000
4.425676	0.000000
4.430180	0.000000
4.434685	0.000000
4.439189	0.000000
4.443694	0.000000
4.448198	0.000000
4.452703	0.000000
4.457207	0.000000
4.461712	0.000000
4.466216	0.000000
4.470721	0.000000
4.475225	0.000000
4.479730	0.000000
4.484234	0.000000
4.488739	0.000000
4.493243	0.000000
4.497748	0.000000
4.502252	0.000000
4.506757	0.000000
4.511261	0.000000
4.515766	0.000000
4.520270	0.000000
4.524775	0.000000
4.529279	0.000000
4.533784	0.000000
4.538288	0.000000
4.542793	0.000000
4.547297	0.000000
4.551802	0.000000
4.556306	0.000000
4.560811	0.000000
4.565315	0.000000
4.569820	0.000000
4.574324	0.000000
4.578829	0.000000
4.583333	0.000000
4.587838	0.000000
4.592342	0.000000
4.596847	0.000000
4.601351	0.000000
4.605856	0.000000
4.610360	0.000000
4.614865	0.000000
4.619369	0.000000
4.623874	0.000000
4.628378	0.000000
4.632883	0.000000
4.637387	0.000000
4.641892	0.000000
4.646396	0.000000
4.650901	0.000000
4.655405	0.000000
4.659910	0.000000
4.664414	0.000000
4.668919	0.000000
4.673423	0.000000
4.677928	0.000000
4.682432	0.000000
4.686937	0.000000
4.691441	0.000000
4.695946	0.000000
4.700450	0.000000
4.704955	0.000000
4.709459	0.000000
4.713964	0.000000
4.718468	0.000000
4.722973	0.000000
4.727477	0.000000
4.731982	0.000000
4.736486	0.000000
4.740991	0.000000
4.745495	0.000000
4.750000	0.000000
4.754505	0.000000
4.759009	0.000000
4.763514	0.000000
4.768018	0.000000
4.772523	0.000000
4.777027	0.000000
4.781532	0.000000
4.786036	0.000000
4.790541	0.000000
4.795045	0.000000
4.799550	0.000000
4.804054	0.000000
4.808559	0.000000
4.813063	0.000000
4.817568	0.000000
4.822072	0.000000
4.826577	0.000000
4.831081	0.000000
4.835586	0.000000
4.840090	0.000000
4.844595	0.000000
4.849099	0.000000
4.853604	0.000000
4.858108	0.000000
4.862613	0.000000
4.867117	0.000000
4.871622	0.000000
4.876126	0.000000
4.880631	0.000000
4.885135	0.000000
4.889640	0.000000
4.894144	0.000000
4.898649	0.000000
4.903153	0.000000
4.907658	0.000000
4.912162	0.000000
4.916667	0.000000
4.921171	0.000000
4.925676	0.000000
4.930180	0.000000
4.934685	0.000000
4.939189	0.000000
4.943694	0.000000
4.948198	0.000000
4.952703	0.000000
4.957207	0.000000
4.961712	0.000000
4.966216	0.000000
4.970721	0.000000
4.975225	0.000000
4.979730	0.000000
4.984234	0.000000
4.988739	0.000000
4.993243	0.000000
4.997748	0.000000
5.002252	0.000000
5.006757	0.000000
5.011261	0.000000
5.015766	0.000000
5.020270	0.000000
5.024775	0.000000
5.029279	0.000000
5.033784	0.000000
5.038288	0.000000
5.042793	0.000000
5.047297	0.000000
5.051802	0.000000
5.056306	0.000000
5.060811	0.000000
5.065315	0.000000
5.069820	0.000000
5.074324	0.000000
5.078829	0.000000
5.083333	0.000000
5.087838	0.000000
5.092342	0.000000
5.096847	0.000000
5.101351	0.000000
5.105856	0.000000
5.110360	0.000000
5.114865	0.000000
5.119369	0.000000
5.123874	0.000000
5.128378	0.000000
5.132883	0.000000
5.137387	0.000000
5.141892	0.000000
5.146396	0.000000
5.150901	0.000000
5.155405	0.000000
5.159910	0.000000
5.164414	0.000000
5.168919	0.000000
5.173423	0.000000
5.177928	0.000000
5.182432	0.000000
5.186937	0.000000
5.191441	0.000000
5.195946	0.000000
5.200450	0.000000
5.204955	0.000000
5.209459	0.000000
5.213964	0.000000
5.218468	0.000000
5.222973	0.000000
5.227477	0.000000
5.231982	0.000000
5.236486	0.000000
5.240991	0.000000
5.245495	0.000000
5.250000	0.000000
5.254505	0.000000
5.259009	0.000000
5.263514	0.000000
5.268018	0.000000
5.272523	0.000000
5.277027	0.000000
5.281532	0.000000
5.286036	0.000000
5.290541	0.000000
5.295045	0.000000
5.299550	0.000000
5.304054	0.000000
5.308559	0.000000
5.313063	0.000000
5.317568	0.000000
5.322072	0.000000
5.326577	0.000000
5.331081	0.000000
5.335586	0.000000
5.340090	0.000000
5.344595	0.000000
5.349099	0.000000
5.353604	0.000000
5.358108	0.000000
5.362613	0.000000
5.367117	0.000000
5.371622	0.000000
5.376126	0.000000
5.380631	0.000000
5.385135	0.000000
5.389640	0.000000
5.394144	0.000000
5.398649	0.000000
5.403153	0.000000
5.407658	0.000000
5.412162	0.000000
5.416667	0.000000
5.421171	0.000000
5.425676	0.000000
5.430180	0.000000
5.434685	0.000000
5.439189	0.000000
5.443694	0.000000
5.448198	0.000000
5.452703	0.000000
5.457207	0.000000
5.461712	0.000000
5.466216	0.000000
5.470721	0.000000
5.475225	0.000000
5.479730	0.000000
5.484234	0.000000
5.488739	0.000000
5.493243	0.000000
5.497748	0.000000
5.502252	0.000000
5.506757	0.000000
5.511261	0.000000
5.515766	0.000000
5.520270	0.000000
5.524775	0.000000
5.529279	0.000000
5.533784	0.000000
5.538288	0.000000
5.542793	0.000000
5.547297	0.000000
5.551802	0.000000
5.556306	0.000000
5.560811	0.000000
5.565315	0.000000
5.569820	0.000000
5.574324	0.000000
5.578829	0.000000
5.583333	0.000000
5.587838	0.000000
5.592342	0.000000
5.596847	0.000000
5.601351	0.000000
5.605856	0.000000
5.610360	0.000000
5.614865	0.000000
5.619369	0.000000
5.623874	0.000000
5.628378	0.000000
5.632883	0.000000
5.637387	0.000000
5.641892	0.000000
5.646396	0.000000
5.650901	0.000000
5.655405	0.000000
5.659910	0.000000
5.664414	0.000000
5.668919	0.000000
5.673423	0.000000
5.677928	0.000000
5.682432	0.000000
5.686937	0.000000
5.691441	0.000000
5.695946	0.000000
5.700450	0.000000
5.704955	0.000000
5.709459	0.000000
5.713964	0.000000
5.718468	0.000000
5.722973	0.000000
5.727477	0.000000
5.731982	0.000000
5.736486	0.000000
5.740991	0.000000
5.745495	0.000000
5.750000	0.000000
5.754505	0.000000
5.759009	0.000000
5.763514	0.000000
5.768018	0.000000
5.772523	0.000000
5.777027	0.000000
5.781532	0.000000
5.786036	0.000000
5.790541	0.000000
5.795045	0.000000
5.799550	0.000000
5.804054	0.000000
5.808559	0.000000
5.813063	0.000000
5.817568	0.000000
5.822072	0.000000
5.826577	0.000000
5.831081	0.000000
5.835586	0.000000
5.840090	0.000000
5.844595	0.000000
5.849099	0.000000
5.853604	0.000000
5.858108	0.000000
5.862613	0.000000
5.867117	0.000000
5.871622	0.000000
5.876126	0.000000
5.880631	0.000000
5.885135	0.000000
5.889640	0.000000
5.894144	0.000000
5.898649	0.000000
5.903153	0.000000
5.907658	0.000000
5.912162	0.000000
5.916667	0.000000
5.921171	0.000000
5.925676	0.000000
5.930180	0.000000
5.934685	0.000000
5.939189	0.000000
5.943694	0.000000
5.948198	0.000000
5.952703	0.000000
5.957207	0.000000
5.961712	0.000000
5.966216	0.000000
5.970721	0.000000
5.975225	0.000000
5.979730	0.000000
5.984234	0.000000
5.988739	0.000000
5.993243	0.000000
5.997748	0.000000


==> f_alpha_3.txt <==
x	y
1.502252	0.000000
1.506757	0.000000
1.511261	0.000000
1.515766	0.000000
1.520270	0.000000
1.524775	0.000000
1.529279	0.000000
1.533784	0.000000
1.538288	0.000000
1.542793	0.000000
1.547297	0.000000
1.551802	0.000000
1.556306	0.000000
1.560811	0.000000
1.565315	0.000000
1.569820	0.000000
1.574324	0.000000
1.578829	0.000000
1.583333	0.000000
1.587838	0.000000
1.592342	0.000000
1.596847	0.000000
1.601351	0.000000
1.605856	0.000000
1.610360	0.000000
1.614865	0.000000
1.619369	0.000000
1.623874	0.000000
1.628378	0.000000
1.632883	0.000000
1.637387	0.000000
1.641892	0.000000
1.646396	0.000000
1.650901	0.000000
1.655405	0.000000
1.659910	0.000000
1.664414	0.000000
1.668919	0.000000
1.673423	0.000000
1.677928	0.000000
1.682432	0.000000
1.686937	0.000000
1.691441	0.000000
1.695946	0.000000
1.700450	0.000000
1.704955	0.000000
1.709459	0.000000
1.713964	0.000000
1.718468	0.000000
1.722973	0.000000
1.727477	0.000000
1.731982	0.000000
1.736486	0.000000
1.740991	0.000000
1.745495	0.000000
1.750000	0.000000
1.754505	0.000000
1.759009	0.000000
1.763514	0.000000
1.768018	0.000000
1.772523	0.000000
1.777027	0.000000
1.781532	0.000000
1.786036	0.000000
1.790541	0.000000
1.795045	0.000000
1.799550	0.000000
1.804054	0.000000
1.808559	0.000000
1.813063	0.000000
1.817568	0.000000
1.822072	0.000000
1.826577	0.000000
1.831081	0.000000
1.835586	0.000000
1.840090	0.000000
1.844595	0.000000
1.849099	0.000000
1.853604	0.000000
1.858108	0.000000
1.862613	0.000000
1.867117	0.000000
1.871622	0.000000
1.876126	0.000000
1.880631	0.000000
1.885135	0.000000
1.889640	0.000000
1.894144	0.000000
1.898649	0.000000
1.903153	0.000000
1.907658	0.000000
1.912162	0.000000
1.916667	0.000000
1.921171	0.000000
1.925676	0.000000
1.930180	0.000000
1.934685	0.000000
1.939189	0.000000
1.943694	0.000000
1.948198	0.000000
1.952703	0.000000
1.957207	0.000000
1.961712	0.000000
1.966216	0.000000
1.970721	0.000000
1.975225	0.000000
1.979730	0.000000
1.984234	0.000000
1.988739	0.000000
1.993243	0.000000
1.997748	0.000000
2.002252	0.000000
2.006757	0.000000
2.011261	0.000000
2.015766	0.000000
2.020270	0.000000
2.024775	0.000000
2.029279	0.000000
2.033784	0.000000
2.038288	0.000000
2.042793	0.000000
2.047297	0.000000
2.051802	0.000000
2.056306	0.000000
2.060811	0.000000
2.065315	0.000000
2.069820	0.000000
2.074324	0.000000
2.078829	0.000000
2.083333	0.000000
2.087838	0.000000
2.092342	0.000000
2.096847	0.000000
2.101351	0.000000
2.105856	0.000000
2.110360	0.000000
2.114865	0.000000
2.119369	0.000000
2.123874	0.000000
2.128378	0.000000
2.132883	0.000000
2.137387	0.000000
2.141892	0.000000
2.146396	0.000000
2.150901	0.000000
2.155405	0.000000
2.159910	0.000000
2.164414	0.000000
2.168919	0.000000
2.173423	0.000000
2.177928	0.000000
2.182432	0.000000
2.186937	0.000000
2.191441	0.000000
2.195946	0.000000
2.200450	0.000000
2.204955	0.000000
2.209459	0.000000
2.213964	0.000000
2.218468	0.000000
2.222973	0.000000
2.227477	0.000000
2.231982	0.000000
2.236486	0.000000
2.240991	0.000000
2.245495	0.000000
2.250000	0.000000
2.254505	0.000000
2.259009	0.000000
2.263514	0.000000
2.268018	0.000000
2.272523	0.000000
2.277027	0.000000
2.281532	0.000000
2.286036	0.000000
2.290541	0.000000
2.295045	0.000000
2.299550	0.000000
2.304054	0.000000
2.308559	0.000000
2.313063	0.000000
2.317568	0.000000
2.322072	0.000000
2.326577	0.000000
2.331081	0.000000
2.335586	0.000000
2.340090	0.000000
2.344595	0.000000
2.349099	0.000000
2.353604	0.000000
2.358108	0.000000
2.362613	0.000000
2.367117	0.000000
2.371622	0.000000
2.376126	0.000000
2.380631	0.000000
2.385135	0.000000
2.389640	0.000000
2.394144	0.000000
2.398649	0.000000
2.403153	0.000000
2.407658	0.000000
2.412162	0.000000
2.416667	0.000000
2.421171	0.000000
2.425676	0.000000
2.430180	0.000000
2.434685	0.000000
2.439189	0.000000
2.443694	0.000000
2.448198	0.000000
2.452703	0.000000
2.457207	0.000000
2.461712	0.000000
2.466216	0.000000
2.470721	0.000000
2.475225	0.000000
2.479730	0.000000
2.484234	0.000000
2.488739	0.000000
2.493243	0.000000
2.497748	0.000000
2.502252	0.000000
2.506757	0.000000
2.511261	0.000000
2.515766	0.000000
2.520270	0.000000
2.524775	0.000000
2.529279	0.000000
2.533784	0.000000
2.538288	0.000000
2.542793	0.000000
2.547297	0.000000
2.551802	0.000000
2.556306	0.000000
2.560811	0.000000
2.565315	0.000000
2.569820	0.000000
2.574324	0.000000
2.578829	0.000000
2.583333	0.000000
2.587838	0.000000
2.592342	0.000000
2.596847	0.000000
2.601351	0.000000
2.605856	0.000000
2.610360	0.000000
2.614865	0.000000
2.619369	0.000000
2.623874	0.000000
2.628378	0.000000
2.632883	0.000000
2.637387	0.000000
2.641892	0.000000
2.646396	0.000000
2.650901	0.000000
2.655405	0.000000
2.659910	0.000000
2.664414	0.000000
2.668919	0.000000
2.673423	0.000000
2.677928	0.000000
2.682432	0.000000
2.686937	0.000000
2.691441	0.000000
2.695946	0.000000
2.700450	0.000000
2.704955	0.000000
2.709459	0.000000
2.713964	0.000000
2.718468	0.000000
2.722973	0.000000
2.727477	0.000000
2.731982	0.000000
2.736486	0.000000
2.740991	0.000000
2.745495	0.000000
2.750000	0.000000
2.754505	0.000000
2.759009	0.000000
2.763514	0.000000
2.768018	0.000000
2.772523	0.000000
2.777027	0.000000
2.781532	0.000000
2.786036	0.000000
2.790541	0.000000
2.795045	0.000000
2.799550	0.000000
2.804054	0.000000
2.808559	0.000000
2.813063	0.000000
2.817568	0.000000
2.822072	0.000000
2.826577	0.000000
2.831081	0.000000
2.835586	0.000000
2.840090	0.000000
2.844595	0.000000
2.849099	0.000000
2.853604	0.000000
2.858108	0.000000
2.862613	0.000000
2.867117	0.000000
2.871622	0.000000
2.876126	0.000000
2.880631	0.000000
2.885135	0.000000
2.889640	0.000000
2.894144	0.000000
2.898649	0.000000
2.903153	0.000000
2.907658	0.000000
2.912162	0.000000
2.916667	0.000000
2.921171	0.000000
2.925676	0.000000
2.930180	0.000000
2.934685	0.000000
2.939189	0.000000
2.943694	0.000000
2.948198	0.000000
2.952703	0.000000
2.957207	0.000000
2.961712	0.000000
2.966216	0.000000
2.970721	0.000000
2.975225	0.000000
2.979730	0.000000
2.984234	0.000000
2.988739	0.000000
2.993243	0.000000
2.997748	0.000000
3.002252	0.000000
3.006757	0.000000
3.011261	0.000000
3.015766	0.000000
3.020270	0.000000
3.024775	0.000000
3.029279	0.000000
3.033784	0.000000
3.038288	0.000000
3.042793	0.000000
3.047297	0.000000
3.051802	0.000000
3.056306	0.000000
3.060811	0.000000
3.065315	0.000000
3.069820	0.000000
3.074324	0.000000
3.078829	0.000000
3.083333	0.000000
3.087838	0.000000
3.092342	0.000000
3.096847	0.000000
3.101351	0.000000
3.105856	0.000000
3.110360	0.000000
3.114865	0.000000
3.119369	0.000000
3.123874	0.000000
3.128378	0.000000
3.132883	0.000000
3.137387	0.000000
3.141892	0.000000
3.146396	0.000000
3.150901	0.000000
3.155405	0.000000
3.159910	0.000000
3.164414	0.000000
3.168919	0.000000
3.173423	0.000000
3.177928	0.000000
3.182432	0.000000
3.186937	0.000000
3.191441	0.000000
3.195946	0.000000
3.200450	0.000000
3.204955	0.000000
3.209459	0.000000
3.213964	0.000000
3.218468	0.000000
3.222973	0.000000
3.227477	0.000000
3.231982	0.000000
3.236486	0.000000
3.240991	0.024667
3.245495	0.024667
3.250000	0.024667
3.254505	0.024667
3.259009	0.049333
3.263514	0.074000
3.268018	0.172667
3.272523	0.197333
3.277027	0.320667
3.281532	0.394667
3.286036	0.592000
3.290541	0.690667
3.295045	0.888000
3.299550	1.134667
3.304054	1.381333
3.308559	1.776000
3.313063	2.491333
3.317568	3.256000
3.322072	3.823333
3.326577	4.390667
3.331081	5.007333
3.335586	5.747333
3.340090	6.043333
3.344595	6.808000
3.349099	7.424667
3.353604	7.449333
3.358108	8.041333
3.362613	8.411333
3.367117	8.830667
3.371622	9.102000
3.376126	9.176000
3.380631	9.620000
3.385135	9.546000
3.389640	9.299333
3.394144	9.496667
3.398649	9.003333
3.403153	8.658000
3.407658	8.164667
3.412162	7.696000
3.416667	7.104000
3.421171	6.487333
3.425676	5.846000
3.430180	5.204667
3.434685	4.366000
3.439189	3.527333
3.443694	2.984667
3.448198	2.318667
3.452703	1.924000
3.457207	1.603333
3.461712	1.233333
3.466216	0.912667
3.470721	0.690667
3.475225	0.592000
3.479730	0.468667
3.484234	0.320667
3.488739	0.296000
3.493243	0.172667
3.497748	0.074000
3.502252	0.098667
3.506757	0.098667
3.511261	0.098667
3.515766	0.074000
3.520270	0.049333
3.524775	0.049333
3.529279	0.049333
3.533784	0.049333
3.538288	0.049333
3.542793	0.000000
3.547297	0.000000
3.551802	0.000000
3.556306	0.000000
3.560811	0.000000
3.565315	0.000000
3.569820	0.000000
3.574324	0.000000
3.578829	0.000000
3.583333	0.000000
3.587838	0.000000
3.592342	0.000000
3.596847	0.000000
3.601351	0.000000
3.605856	0.000000
3.610360	0.000000
3.614865	0.000000
3.619369	0.000000
3.623874	0.000000
3.628378	0.000000
3.632883	0.000000
3.637387	0.000000
3.641892	0.000000
3.646396	0.000000
3.650901	0.000000
3.655405	0.000000
3.659910	0.000000
3.664414	0.000000
3.668919	0.000000
3.673423	0.000000
3.677928	0.000000
3.682432	0.000000
3.686937	0.000000
3.691441	0.000000
3.695946	0.000000
3.700450	0.000000
3.704955	0.000000
3.709459	0.000000
3.713964	0.000000
3.718468	0.000000
3.722973	0.000000
3.727477	0.000000
3.731982	0.000000
3.736486	0.000000
3.740991	0.000000
3.745495	0.000000
3.750000	0.000000
3.754505	0.000000
3.759009	0.000000
3.763514	0.000000
3.768018	0.000000
3.772523	0.000000
3.777027	0.000000
3.781532	0.000000
3.786036	0.000000
3.790541	0.000000
3.795045	0.000000
3.799550	0.000000
3.804054	0.000000
3.808559	0.000000
3.813063	0.000000
3.817568	0.000000
3.822072	0.000000
3.826577	0.000000
3.831081	0.000000
3.835586	0.000000
3.840090	0.000000
3.844595	0.000000
3.849099	0.000000
3.853604	0.000000
3.858108	0.000000
3.862613	0.000000
3.867117	0.000000
3.871622	0.000000
3.876126	0.000000
3.880631	0.000000
3.885135	0.000000
3.889640	0.000000
3.894144	0.000000
3.898649	0.000000
3.903153	0.000000
3.907658	0.000000
3.912162	0.000000
3.916667	0.000000
3.921171	0.000000
3.925676	0.000000
3.930180	0.000000
3.934685	0.000000
3.939189	0.000000
3.943694	0.000000
3.948198	0.000000
3.952703	0.000000
3.957207	0.000000
3.961712	0.000000
3.966216	0.000000
3.970721	0.000000
3.975225	0.000000
3.979730	0.000000
3.984234	0.000000
3.988739	0.000000
3.993243	0.000000
3.997748	0.000000
4.002252	0.000000
4.006757	0.000000
4.011261	0.000000
4.015766	0.000000
4.020270	0.000000
4.024775	0.000000
4.029279	0.000000
4.033784	0.000000
4.038288	0.000000
4.042793	0.000000
4.047297	0.000000
4.051802	0.000000
4.056306	0.000000
4.060811	0.000000
4.065315	0.000000
4.069820	0.000000
4.074324	0.000000
4.078829	0.000000
4.083333	0.000000
4.087838	0.000000
4.092342	0.000000
4.096847	0.000000
4.101351	0.000000
4.105856	0.000000
4.110360	0.000000
4.114865	0.000000
4.119369	0.000000
4.123874	0.000000
4.128378	0.000000
4.132883	0.000000
4.137387	0.000000
4.141892	0.000000
4.146396	0.000000
4.150901	0.000000
4.155405	0.000000
4.159910	0.000000
4.164414	0.000000
4.168919	0.000000
4.173423	0.000000
4.177928	0.000000
4.182432	0.000000
4.186937	0.000000
4.191441	0.000000
4.195946	0.000000
4.200450	0.000000
4.204955	0.000000
4.209459	0.000000
4.213964	0.000000
4.218468	0.000000
4.222973	0.000000
4.227477	0.000000
4.231982	0.000000
4.236486	0.000000
4.240991	0.000000
4.245495	0.000000
4.250000	0.000000
4.254505	0.000000
4.259009	0.000000
4.263514	0.000000
4.268018	0.000000
4.272523	0.000000
4.277027	0.000000
4.281532	0.000000
4.286036	0.000000
4.290541	0.000000
4.295045	0.000000
4.299550	0.000000
4.304054	0.000000
4.308559	0.000000
4.313063	0.000000
4.317568	0.000000
4.322072	0.000000
4.326577	0.000000
4.331081	0.000000
4.335586	0.000000
4.340090	0.000000
4.344595	0.000000
4.349099	0.000000
4.353604	0.000000
4.358108	0.000000
4.362613	0.000000
4.367117	0.000000
4.371622	0.000000
4.376126	0.000000
4.380631	0.000000
4.385135	0.000000
4.389640	0.000000
4.394144	0.000000
4.398649	0.000000
4.403153	0.000000
4.407658	0.000000
4.412162	0.000000
4.416667	0.000000
4.421171	0.000000
4.425676	0.000000
4.430180	0.000000
4.434685	0.000000
4.439189	0.000000
4.443694	0.000000
4.448198	0.000000
4.452703	0.000000
4.457207	0.000000
4.461712	0.000000
4.466216	0.000000
4.470721	0.000000
4.475225	0.000000
4.479730	0.000000
4.484234	0.000000
4.488739	0.000000
4.493243	0.000000
4.497748	0.000000
4.502252	0.000000
4.506757	0.000000
4.511261	0.000000
4.515766	0.000000
4.520270	0.000000
4.524775	0.000000
4.529279	0.000000
4.533784	0.000000
4.538288	0.000000
4.542793	0.000000
4.547297	0.000000
4.551802	0.000000
4.556306	0.000000
4.560811	0.000000
4.565315	0.000000
4.569820	0.000000
4.574324	0.000000
4.578829	0.000000
4.583333	0.000000
4.587838	0.000000
4.592342	0.000000
4.596847	0.000000
4.601351	0.000000
4.605856	0.000000
4.610360	0.000000
4.614865	0.000000
4.619369	0.000000
4.623874	0.000000
4.628378	0.000000
4.632883	0.000000
4.637387	0.000000
4.641892	0.000000
4.646396	0.000000
4.650901	0.000000
4.655405	0.000000
4.659910	0.000000
4.664414	0.000000
4.668919	0.000000
4.673423	0.000000
4.677928	0.000000
4.682432	0.000000
4.686937	0.000000
4.691441	0.000000
4.695946	0.000000
4.700450	0.000000
4.704955	0.000000
4.709459	0.000000
4.713964	0.000000
4.718468	0.000000
4.722973	0.000000
4.727477	0.000000
4.731982	0.000000
4.736486	0.000000
4.740991	0.000000
4.745495	0.000000
4.750000	0.000000
4.754505	0.000000
4.759009	0.000000
4.763514	0.000000
4.768018	0.000000
4.772523	0.000000
4.777027	0.000000
4.781532	0.000000
4.786036	0.000000
4.790541	0.000000
4.795045	0.000000
4.799550	0.000000
4.804054	0.000000
4.808559	0.000000
4.813063	0.000000
4.817568	0.000000
4.822072	0.000000
4.826577	0.000000
4.831081	0.000000
4.835586	0.000000
4.840090	0.000000
4.844595	0.000000
4.849099	0.000000
4.853604	0.000000
4.858108	0.000000
4.862613	0.000000
4.867117	0.000000
4.871622	0.000000
4.876126	0.000000
4.880631	0.000000
4.885135	0.000000
4.889640	0.000000
4.894144	0.000000
4.898649	0.000000
4.903153	0.000000
4.907658	0.000000
4.912162	0.000000
4.916667	0.000000
4.921171	0.000000
4.925676	0.000000
4.930180	0.000000
4.934685	0.000000
4.939189	0.000000
4.943694	0.000000
4.948198	0.000000
4.952703	0.000000
4.957207	0.000000
4.961712	0.000000
4.966216	0.000000
4.970721	0.000000
4.975225	0.000000
4.979730	0.000000
4.984234	0.000000
4.988739	0.000000
4.993243	0.000000
4.997748	0.000000
5.002252	0.000000
5.006757	0.000000
5.011261	0.000000
5.015766	0.000000
5.020270	0.000000
5.024775	0.000000
5.029279	0.000000
5.033784	0.000000
5.038288	0.000000
5.042793	0.000000
5.047297	0.000000
5.051802	0.000000
5.056306	0.000000
5.060811	0.000000
5.065315	0.000000
5.069820	0.000000
5.074324	0.000000
5.078829	0.000000
5.083333	0.000000
5.087838	0.000000
5.092342	0.000000
5.096847	0.000000
5.101351	0.000000
5.105856	0.000000
5.110360	0.000000
5.114865	0.000000
5.119369	0.000000
5.123874	0.000000
5.128378	0.000000
5.132883	0.000000
5.137387	0.000000
5.141892	0.000000
5.146396	0.000000
5.150901	0.000000
5.155405	0.000000
5.159910	0.000000
5.164414	0.000000
5.168919	0.000000
5.173423	0.000000
5.177928	0.000000
5.182432	0.000000
5.186937	0.000000
5.191441	0.000000
5.195946	0.000000
5.200450	0.000000
5.204955	0.000000
5.209459	0.000000
5.213964	0.000000
5.218468	0.000000
5.222973	0.000000
5.227477	0.000000
5.231982	0.000000
5.236486	0.000000
5.240991	0.000000
5.245495	0.000000
5.250000	0.000000
5.254505	0.000000
5.259009	0.000000
5.263514	0.000000
5.268018	0.000000
5.272523	0.000000
5.277027	0.000000
5.281532	0.000000
5.286036	0.000000
5.290541	0.000000
5.295045	0.000000
5.299550	0.000000
5.304054	0.000000
5.308559	0.000000
5.313063	0.000000
5.317568	0.000000
5.322072	0.000000
5.326577	0.000000
5.331081	0.000000
5.335586	0.000000
5.340090	0.000000
5.344595	0.000000
5.349099	0.000000
5.353604	0.000000
5.358108	0.000000
5.362613	0.000000
5.367117	0.000000
5.371622	0.000000
5.376126	0.000000
5.380631	0.000000
5.385135	0.000000
5.389640	0.000000
5.394144	0.000000
5.398649	0.000000
5.403153	0.000000
5.407658	0.000000
5.412162	0.000000
5.416667	0.000000
5.421171	0.000000
5.425676	0.000000
5.430180	0.000000
5.434685	0.000000
5.439189	0.000000
5.443694	0.000000
5.448198	0.000000
5.452703	0.000000
5.457207	0.000000
5.461712	0.000000
5.466216	0.000000
5.470721	0.000000
5.475225	0.000000
5.479730	0.000000
5.484234	0.000000
5.488739	0.000000
5.493243	0.000000
5.497748	0.000000
5.502252	0.000000
5.506757	0.000000
5.511261	0.000000
5.515766	0.000000
5.520270	0.000000
5.524775	0.000000
5.529279	0.000000
5.533784	0.000000
5.538288	0.000000
5.542793	0.000000
5.547297	0.000000
5.551802	0.000000
5.556306	0.000000
5.560811	0.000000
5.565315	0.000000
5.569820	0.000000
5.574324	0.000000
5.578829	0.000000
5.583333	0.000000
5.587838	0.000000
5.592342	0.000000
5.596847	0.000000
5.601351	0.000000
5.605856	0.000000
5.610360	0.000000
5.614865	0.000000
5.619369	0.000000
5.623874	0.000000
5.628378	0.000000
5.632883	0.000000
5.637387	0.000000
5.641892	0.000000
5.646396	0.000000
5.650901	0.000000
5.655405	0.000000
5.659910	0.000000
5.664414	0.000000
5.668919	0.000000
5.673423	0.000000
5.677928	0.000000
5.682432	0.000000
5.686937	0.000000
5.691441	0.000000
5.695946	0.000000
5.700450	0.000000
5.704955	0.000000
5.709459	0.000000
5.713964	0.000000
5.718468	0.000000
5.722973	0.000000
5.727477	0.000000
5.731982	0.000000
5.736486	0.000000
5.740991	0.000000
5.745495	0.000000
5.750000	0.000000
5.754505	0.000000
5.759009	0.000000
5.763514	0.000000
5.768018	0.000000
5.772523	0.000000
5.777027	0.000000
5.781532	0.000000
5.786036	0.000000
5.790541	0.000000
5.795045	0.000000
5.799550	0.000000
5.804054	0.000000
5.808559	0.000000
5.813063	0.000000
5.817568	0.000000
5.822072	0.000000
5.826577	0.000000
5.831081	0.000000
5.835586	0.000000
5.840090	0.000000
5.844595	0.000000
5.849099	0.000000
5.853604	0.000000
5.858108	0.000000
5.862613	0.000000
5.867117	0.000000
5.871622	0.000000
5.876126	0.000000
5.880631	0.000000
5.885135	0.000000
5.889640	0.000000
5.894144	0.000000
5.898649	0.000000
5.903153	0.000000
5.907658	0.000000
5.912162	0.000000
5.916667	0.000000
5.921171	0.000000
5.925676	0.000000
5.930180	0.000000
5.934685	0.000000
5.939189	0.000000
5.943694	0.000000
5.948198	0.000000
5.952703	0.000000
5.957207	0.000000
5.961712	0.000000
5.966216	0.000000
5.970721	0.000000
5.975225	0.000000
5.979730	0.000000
5.984234	0.000000
5.988739	0.000000
5.993243	0.000000
5.997748	0.000000


==> network_3_agent.txt <==
x	y
8.318573	12.067195
7.000000	28.000000
10.985717	2.504516
15.000000	33.000000
14.071792	18.409607
18.502847	3.062930
20.322322	31.614010
20.671522	13.566139
28.442789	24.064806
28.936394	9.749019


==> network_3_anchor.txt <==
x	y
0.000000	35.857864
0.000000	0.000000
17.928932	17.928932
35.857864	35.857864
35.857864	0.000000


==> network_3_overAlpha_BiasAlpha_SDP3.txt <==
x	y
1.500000	0.253141
2.000000	0.214345
3.000000	0.132654
4.000000	-0.046211
5.000000	-0.318844
6.000000	-0.630063


==> network_3_overAlpha_BiasAlpha_SPAWN_auxiliary.txt <==
x	y
1.500000	0.002297
2.000000	-0.131892
3.000000	-0.161036
4.000000	-0.182297
5.000000	-0.272793
6.000000	-0.637568


==> network_3_overAlpha_BiasAlpha_SPAWN_prior.txt <==
x	y
1.500000	0.001712
2.000000	-0.129640
3.000000	-0.156892
4.000000	-0.169009
5.000000	-0.226847
6.000000	-0.554234


==> network_3_overAlpha_MSEAlpha_SDP3.txt <==
x	y
1.500000	0.069979
2.000000	0.049346
3.000000	0.135007
4.000000	0.601765
5.000000	1.754520
6.000000	2.835000


==> network_3_overAlpha_MSEAlpha_SPAWN_auxiliary.txt <==
x	y
1.500000	0.000048
2.000000	0.026461
3.000000	0.040798
4.000000	0.060655
5.000000	0.120774
6.000000	0.486021


==> network_3_overAlpha_MSEAlpha_SPAWN_prior.txt <==
x	y
1.500000	0.000028
2.000000	0.025607
3.000000	0.038827
4.000000	0.051143
5.000000	0.083100
6.000000	0.356171


==> network_3_overAlpha_RMSE_SDP3.txt <==
x	y
1.500000	8.352991
2.000000	5.239257
3.000000	6.529568
4.000000	8.729539
5.000000	10.598494
6.000000	10.535674


==> network_3_overAlpha_RMSE_SPAWN_auxiliary.txt <==
x	y
1.500000	7.484993
2.000000	8.795364
3.000000	9.048293
4.000000	9.934152
5.000000	12.389091
6.000000	21.177127


==> network_3_overAlpha_RMSE_SPAWN_prior.txt <==
x	y
1.500000	7.372487
2.000000	8.889512
3.000000	8.698765
4.000000	8.867989
5.000000	11.633766
6.000000	19.919774


==> network_3_overCommRange_BiasAlpha_SDP3.txt <==
x	y
20.000000	0.094392
25.000000	0.088133
30.000000	0.099564
35.000000	0.106701
40.000000	0.089181


==> network_3_overCommRange_BiasAlpha_SPAWN_auxiliary.txt <==
x	y
20.000000	-0.145045
25.000000	-0.031892
30.000000	-0.013288
35.000000	-0.010541
40.000000	-0.007027


==> network_3_overCommRange_BiasAlpha_SPAWN_prior.txt <==
x	y
20.000000	-0.139595
25.000000	-0.034099
30.000000	-0.013153
35.000000	-0.010631
40.000000	-0.007613


==> network_3_overCommRange_MSEAlpha_SDP3.txt <==
x	y
20.000000	0.167439
25.000000	0.176202
30.000000	0.166657
35.000000	0.149316
40.000000	0.171118


==> network_3_overCommRange_MSEAlpha_SPAWN_auxiliary.txt <==
x	y
20.000000	0.034874
25.000000	0.002605
30.000000	0.001460
35.000000	0.001433
40.000000	0.000948


==> network_3_overCommRange_MSEAlpha_SPAWN_prior.txt <==
x	y
20.000000	0.032213
25.000000	0.002703
30.000000	0.001444
35.000000	0.001443
40.000000	0.000965


==> network_3_overCommRange_RMSE_SDP3.txt <==
x	y
20.000000	7.439527
25.000000	7.642287
30.000000	7.410029
35.000000	7.032539
40.000000	7.538630


==> network_3_overCommRange_RMSE_SPAWN_auxiliary.txt <==
x	y
20.000000	7.888065
25.000000	3.306560
30.000000	2.718193
35.000000	2.542562
40.000000	2.554114


==> network_3_overCommRange_RMSE_SPAWN_prior.txt <==
x	y
20.000000	7.572021
25.000000	3.396374
30.000000	2.699506
35.000000	2.533718
40.000000	2.570572


==> network_3_overSTD_BiasAlpha_SDP3.txt <==
x	y
1.000000	-0.040618
2.000000	-0.027813
3.000000	0.095721
4.000000	0.108564
5.000000	0.218692
6.000000	0.217426


==> network_3_overSTD_BiasAlpha_SPAWN_auxiliary.txt <==
x	y
1.000000	-0.031351
2.000000	-0.021171
3.000000	-0.040135
4.000000	-0.074955
5.000000	-0.092387
6.000000	-0.131306


==> network_3_overSTD_BiasAlpha_SPAWN_prior.txt <==
x	y
1.000000	-0.024414
2.000000	-0.022297
3.000000	-0.046486
4.000000	-0.066126
5.000000	-0.111351
6.000000	-0.155721


==> network_3_overSTD_MSEAlpha_SDP3.txt <==
x	y
1.000000	0.162274
2.000000	0.243015
3.000000	0.146619
4.000000	0.241784
5.000000	0.181413
6.000000	0.278928


==> network_3_overSTD_MSEAlpha_SPAWN_auxiliary.txt <==
x	y
1.000000	0.001623
2.000000	0.001442
3.000000	0.003904
4.000000	0.012771
5.000000	0.016411
6.000000	0.028306


==> network_3_overSTD_MSEAlpha_SPAWN_prior.txt <==
x	y
1.000000	0.001036
2.000000	0.001698
3.000000	0.005783
4.000000	0.011012
5.000000	0.022821
6.000000	0.035774


==> network_3_overSTD_RMSE_SDP.txt <==
x	y
1.000000	1.153017
2.000000	2.325951
3.000000	3.412803
4.000000	4.737991
5.000000	5.665191
6.000000	6.876011


==> network_3_overSTD_RMSE_SDP3.txt <==
x	y
1.000000	7.458214
2.000000	9.104658
3.000000	7.060470
4.000000	9.066747
5.000000	7.750325
6.000000	9.662198


==> network_3_overSTD_RMSE_SPAWN_auxiliary.txt <==
x	y
1.000000	1.357122
2.000000	2.157442
3.000000	3.889063
4.000000	6.171879
5.000000	8.318442
6.000000	10.662140


==> network_3_overSTD_RMSE_SPAWN_prior.txt <==
x	y
1.000000	1.067715
2.000000	1.956672
3.000000	4.546030
4.000000	6.391627
5.000000	8.852057
6.000000	11.279772


==> network_poor_agent.txt <==
x	y
8.318573	12.067195
7.000000	28.000000
10.985717	2.504516
15.000000	33.000000
14.071792	18.409607
18.502847	3.062930
20.322322	31.614010
20.671522	13.566139
28.442789	24.064806
28.936394	9.749019


==> network_poor_anchor.txt <==
x	y
12.000000	10.000000
25.000000	10.000000
17.928932	17.928932
12.000000	25.000000
25.000000	25.000000


==> network_poor_overAlpha_BiasAlpha_SDP3.txt <==
x	y
1.500000	0.309608
2.000000	0.269187
3.000000	0.155849
4.000000	0.097525
5.000000	-0.133053
6.000000	-0.765000


==> network_poor_overAlpha_BiasAlpha_SPAWN_auxiliary.txt <==
x	y
1.500000	0.028378
2.000000	0.023649
3.000000	-0.000360
4.000000	-0.015991
5.000000	-0.040270
6.000000	-0.140045


==> network_poor_overAlpha_BiasAlpha_SPAWN_prior.txt <==
x	y
1.500000	0.028694
2.000000	0.022703
3.000000	-0.001667
4.000000	-0.013649
5.000000	-0.034550
6.000000	-0.091441


==> network_poor_overAlpha_MSEAlpha_SDP3.txt <==
x	y
1.500000	0.101931
2.000000	0.083938
3.000000	0.269194
4.000000	0.603819
5.000000	1.717158
6.000000	3.442500


==> network_poor_overAlpha_MSEAlpha_SPAWN_auxiliary.txt <==
x	y
1.500000	0.002172
2.000000	0.003952
3.000000	0.004371
4.000000	0.003834
5.000000	0.005284
6.000000	0.032843


==> network_poor_overAlpha_MSEAlpha_SPAWN_prior.txt <==
x	y
1.500000	0.002178
2.000000	0.003986
3.000000	0.004383
4.000000	0.003372
5.000000	0.004152
6.000000	0.015984


==> network_poor_overAlpha_RMSE_SDP3.txt <==
x	y
1.500000	8.637299
2.000000	7.207194
3.000000	9.714156
4.000000	9.695979
5.000000	11.369822
6.000000	12.898863


==> network_poor_overAlpha_RMSE_SPAWN_auxiliary.txt <==
x	y
1.500000	6.431904
2.000000	3.865337
3.000000	2.317663
4.000000	2.031648
5.000000	1.839253
6.000000	5.276860


==> network_poor_overAlpha_RMSE_SPAWN_prior.txt <==
x	y
1.500000	6.442453
2.000000	3.816001
3.000000	2.323662
4.000000	1.581970
5.000000	1.410410
6.000000	3.109695


==> position_estimate_SDP.txt <==
x	y
12.283844	12.929672
11.779280	21.455349
14.185269	8.171323
17.558979	24.739123
16.538273	17.497759
18.472798	8.774995
19.007519	25.438313
20.264037	14.480039
25.342540	22.105196
24.990705	13.371512


==> position_estimate_SPAWN-AIS.txt <==
x	y
7.333333	11.666667
8.000000	29.666667
10.666667	2.000000
16.333333	32.333333
12.666667	18.000000
16.666667	1.333333
20.000000	31.000000
20.000000	13.333333
25.333333	21.666667
27.333333	7.000000

